Awaiting for Godot: Stateless Model Checking that Avoids Executions where Nothing Happens

Stateless Model Checking (SMC) is a verification technique for concurrent programs that checks for safety violations by exploring all possible thread schedulings. It is highly effective when coupled with Dynamic Partial Order Reduction (DPOR), which introduces an equivalence on schedulings and need explore only one in each equivalence class. Even with DPOR, SMC often spends unnecessary effort in exploring loop iterations that are pure, i.e., have no effect on the program state. We present techniques for making SMC with DPOR more effective on programs with pure loop iterations. The first is a static program analysis to detect loop purity and an associated program transformation, called Partial Loop Purity Elimination, that inserts assume statements to block pure loop iterations. Subsequently, some of these assumes are turned into await statements that completely remove many assume-blocked executions. Finally, we present an extension of the standard DPOR equivalence, obtained by weakening the conflict relation between events. All these techniques are incorporated into a new DPOR algorithm, Optimal-DPOR-Await, which can handle both awaits and the weaker conflict relation, is optimal in the sense that it explores exactly one execution in each equivalence class, and can also diagnose livelocks. Our implementation in Nidhugg shows that these techniques can significantly speed up the analysis of concurrent programs that are currently challenging for SMC tools, both for exploring their complete set of interleavings, but even for detecting concurrency errors in them.

==> results/zenlaban/linuxrwlocks.txt <==
benchmark     n  nall_traces  nall_time   nall_mem    ref_traces   ref_time    ref_mem     saver_traces  saver_time  saver_mem  gref_traces  gref_time   gref_mem    nplp_traces  nplp_time   nplp_mem    nplpa_traces  nplpa_time  nplpa_mem
linuxrwlocks  3  3840         0.54        85544       38033+31993  6.95        85688       24+59         0.02        43284      38033+31993  3.03        44896       38033+31993  7.24        85076       38033         4.36        85784
linuxrwlocks  4  {\timeout}   {\timeout}  {\timeout}  {\timeout}   {\timeout}  {\timeout}  1060+5518     0.22        43884      {\timeout}   {\timeout}  {\timeout}  {\timeout}   {\timeout}  {\timeout}  {\timeout}    {\timeout}  {\timeout}


==> results/zenlaban/mcs_spinlock.txt <==
benchmark  n  nall_traces  nall_time  nall_mem  ref_traces   ref_time  ref_mem  saver_traces  saver_time  saver_mem  gref_traces  gref_time  gref_mem  nplp_traces  nplp_time  nplp_mem  nplpa_traces  nplpa_time  nplpa_mem
mcslock    3  336+72       0.18       86036     336+426      0.20      85992    336+426       0.09        45908      336+426      0.09       45020     336+426      0.23       86428     336+72        0.18        86356
mcslock    4  26232+4824   9.43       86032     26232+33432  16.59     86280    26232+33432   3.95        103584     26232+33432  42.06      101268    26232+33432  16.95      85520     26232+4824    9.53        85996


==> results/zenlaban/mpmc_queue.txt <==
benchmark   n  nall_traces  nall_time  nall_mem  ref_traces  ref_time    ref_mem     saver_traces   saver_time  saver_mem  gref_traces  gref_time   gref_mem    nplp_traces    nplp_time  nplp_mem  nplpa_traces  nplpa_time  nplpa_mem
mpmc-queue  3  76+421       0.17       87336     11206+8188  3.35        86440       166+987        0.09        44268      11206+11612  1.35        44144       166+840        0.24       86540     166+517       0.20        86848
mpmc-queue  4  5410+114208  24.15      87012     {\timeout}  {\timeout}  {\timeout}  39706+1277783  87.18       55948      {\timeout}   {\timeout}  {\timeout}  39706+1123234  226.45     87052     39706+360426  88.29       86928


==> results/zenlaban/ms_queue.txt <==
benchmark  n  nall_traces  nall_time   nall_mem    ref_traces  ref_time    ref_mem     saver_traces  saver_time  saver_mem  gref_traces       gref_time  gref_mem  nplp_traces  nplp_time   nplp_mem    nplpa_traces  nplpa_time  nplpa_mem
ms-queue   3  901+374      0.60        86752       901+374     0.58        86452       75+284        0.06        44168      925+350           0.13       44708     901+374      0.58        86452       901+374       0.59        87048
ms-queue   4  {\timeout}   {\timeout}  {\timeout}  {\timeout}  {\timeout}  {\timeout}  10662+192438  18.35       48984      11696504+8399226  2388.57    680676    {\timeout}   {\timeout}  {\timeout}  {\timeout}    {\timeout}  {\timeout}


==> results/zenlaban/mutex.txt <==
benchmark  n  nall_traces  nall_time  nall_mem  ref_traces  ref_time  ref_mem  saver_traces  saver_time  saver_mem  gref_traces  gref_time  gref_mem  nplp_traces  nplp_time  nplp_mem  nplpa_traces  nplpa_time  nplpa_mem
mutex      2  10           0.07       85736     12+2        0.07      86764    12+2          0.02        43468      12+2         0.02       43432     12+2         0.07       86164     12            0.07        86172
mutex      3  3618+312     0.44       85748     9486+1236   1.07      86568    6582+1188     0.25        44240      9486+1236    0.35       44832     6582+1188    0.84       86360     6582+336      0.76        86656


==> results/zenlaban/mutex_musl.txt <==
benchmark   n  nall_traces  nall_time  nall_mem  ref_traces   ref_time  ref_mem  saver_traces  saver_time  saver_mem  gref_traces   gref_time  gref_mem  nplp_traces  nplp_time  nplp_mem  nplpa_traces  nplpa_time  nplpa_mem
mutex-musl  2  20           0.07       86972     20+2         0.07      86596    20+2          0.01        43356      20+2          0.02       43864     20+2         0.07       86468     20            0.06        86540
mutex-musl  3  14736+36846  5.29       86900     25146+93000  11.89     86256    136728+12834  5.03        52740      136728+12834  4.74       50556     25146+93000  12.04      86592     25146+81972   10.90       86256


==> results/zenlaban/qspinlock.txt <==
benchmark  n  nall_traces  nall_time  nall_mem  ref_traces  ref_time  ref_mem  saver_traces  saver_time  saver_mem  gref_traces  gref_time  gref_mem  nplp_traces  nplp_time  nplp_mem  nplpa_traces  nplpa_time  nplpa_mem
qspinlock  2  6+2          0.09       90328     6+2         0.06      89696    6+2           0.02        44560      6+2          0.02       44544     6+2          0.08       89984     6+2           0.08        90312
qspinlock  3  564+456      0.20       90544     564+462     0.20      89188    564+462       0.06        45424      564+462      0.06       45176     564+462      0.20       90216     564+456       0.21        90332


==> results/zenlaban/safestack_full.txt <==
benchmark      n  nall_traces    nall_time  nall_mem  ref_traces      ref_time    ref_mem     saver_traces   saver_time  saver_mem   gref_traces     gref_time   gref_mem    nplp_traces    nplp_time  nplp_mem  nplpa_traces   nplpa_time  nplpa_mem
safestack-21   2  19+1           0.07       86768     119+6           0.08        87200       119+6          0.02        44312       119+6           0.02        43928       34+2           0.08       86520     34+1           0.08        86712
safestack-31   2  56+25          0.06       85944     928+107         0.19        86364       928+107        0.08        44964       928+107         0.07        44408       103+27         0.09       86620     103+25         0.10        86860
safestack-32   2  463+12         0.11       86052     7189+296        1.08        86300       7189+296       0.59        46960       7189+296        0.53        45944       1073+27        0.24       87184     1073+12        0.22        86888
safestack-33   2  2600+1160      0.67       86480     121334+12652    20.86       86832       121334+12652   10.95       49160       121334+12652    9.75        47156       6434+1636      1.25       86432     6434+1584      1.36        86836
safestack-211  3  962+686        0.31       86432     1259280+324382  269.42      86528       995224+325932  94.02       2443152     1267120+325932  103.46      1651476     2690+1126      0.68       86384     2690+928       0.70        86424
safestack-311  3  0+14960        2.52       87200     {\timeout}      {\timeout}  {\timeout}  0+275399108    23450.40    35508784    0+286818740     22792.82    24022404    0+26536        4.12       86532     0+24078        3.95        86976
safestack-321  3  288057+216830  105.26     87196     {\timeout}      {\timeout}  {\timeout}  {\timeout}     {\timeout}  {\timeout}  {\timeout}      {\timeout}  {\timeout}  906529+388117  263.82     86588     906529+331337  250.93      87196


==> results/zenlaban/seqlock.txt <==
benchmark  n  nall_traces  nall_time  nall_mem  ref_traces    ref_time  ref_mem  saver_traces  saver_time  saver_mem  gref_traces   gref_time  gref_mem  nplp_traces  nplp_time  nplp_mem  nplpa_traces  nplpa_time  nplpa_mem
seqlock    3  9+36         0.09       86580     147+230       0.14      86856    9+83          0.02        44452      147+230       0.04       44836     9+83         0.10       87036     9+36          0.08        87004
seqlock    4  88+729       0.20       86808     87980+104583  41.58     87420    88+2805       0.17        47580      87980+105123  19.68      123196    88+2769      0.44       86576     88+729        0.20        87012


==> results/zenlaban/sortnet.txt <==
benchmark  n  nall_traces  nall_time  nall_mem  ref_traces  ref_time  ref_mem  saver_traces  saver_time  saver_mem  gref_traces  gref_time  gref_mem  nplp_traces  nplp_time  nplp_mem  nplpa_traces  nplpa_time  nplpa_mem
sortnet    4  1            0.08       86736     1+312       0.48      86180    1+728         0.33        44636      {\error}     {\error}   {\error}  1+312        0.45       86060     1             0.08        86048
sortnet    5  1            0.08       86164     1+4517      9.38      86956    1+15231       10.87       44964      {\error}     {\error}   {\error}  1+4517       9.47       86308     1             0.08        86952
sortnet    6  1            0.08       86736     1+38285     100.18    85636    1+163292      140.83      44860      {\error}     {\error}   {\error}  1+38285      98.82      86956     1             0.08        86608


==> results/zenlaban/treiber_stack.txt <==
benchmark      n  nall_traces   nall_time  nall_mem  ref_traces    ref_time  ref_mem  saver_traces   saver_time  saver_mem  gref_traces   gref_time  gref_mem  nplp_traces    nplp_time  nplp_mem  nplpa_traces  nplpa_time  nplpa_mem
treiber-stack  3  274+60        0.15       86736     426           0.16      86244    274+80         0.04        44824      426           0.04       44712     274+80         0.14       86572     274+60        0.15        86164
treiber-stack  4  250088+90896  88.20      86580     1546168+9216  403.58    87048    250088+167916  33.17       155664     1546168+9216  217.44     281744    250088+167916  98.24      86272     250088+90896  87.92       86680


==> results/zenlaban/ttaslock.txt <==
benchmark  n  nall_traces  nall_time  nall_mem  ref_traces   ref_time  ref_mem  saver_traces  saver_time  saver_mem  gref_traces  gref_time  gref_mem  nplp_traces  nplp_time  nplp_mem  nplpa_traces  nplpa_time  nplpa_mem
ttaslock   3  36           0.07       87172     162+183      0.10      86428    162+183       0.03        43792      162+183      0.02       43748     36+81        0.08       85852     36            0.07        86764
ttaslock   4  576          0.15       86868     20760+29440  4.94      86704    20760+29440   1.46        51796      20760+29440  1.34       49228     576+2308     0.30       86216     576           0.15        86760


==> results/zenlaban/twalock.txt <==
benchmark  n  nall_traces  nall_time  nall_mem  ref_traces  ref_time  ref_mem  saver_traces  saver_time  saver_mem  gref_traces  gref_time  gref_mem  nplp_traces  nplp_time  nplp_mem  nplpa_traces  nplpa_time  nplpa_mem
twalock    3  96           0.08       86500     96+90       0.09      86076    96+90         0.02        45660      96+90        0.02       45492     96+90        0.09       86536     96            0.08        86248
twalock    4  6144         0.81       86972     6144+7224   1.40      86328    6144+7224     0.36        46020      6144+7224    0.35       46380     6144+7224    1.45       87252     6144          0.80        87216

